S1-Omni: A Unified Multimodal Reasoning Model for Scientific Understanding, Prediction, and Generation

We present S1-Omni, a unified multimodal reasoning model for scientific understanding, prediction, and generation. AI for Science (AI4S) has advanced significantly through domain-specific models, tool-augmented LLMs, and scientific language models. However, model capabilities remain highly fragmented, limiting the joint modeling of heterogeneous data, scientific laws, and expert knowledge. S1-Omni addresses this gap by consolidating these capabilities into a single, coherent scientific reasoning model. The architecture of S1-Omni is built upon three core components: unified representation of scientific data, natural-world knowledge alignment, and decoding for domain-specific tasks. First, S1-Omni maps natural-language instructions and scientific objects, including CIF, SMILES, protein sequences, spectra, and scientific images, into a shared representation space. Second, it incorporates scientific laws and expert knowledge into data construction and training, enabling the model to reason from scientific evidence. Third, it performs task-specific decoding to support a broad range of applications, including property prediction, spectrum-to-molecular generation, protein site and structure prediction, and scientific image generation and editing. S1-Omni is trained on S1-Omni-Corpus, which covers 200 scientific tasks and contains millions of reasoning samples, and is evaluated on over 60 scientific benchmarks. It outperforms GPT-5.5 and Gemini-3.1-Pro on most benchmarks and matches or surpasses domain-specific models on several benchmarks. Overall, S1-Omni provides a practical path toward unified scientific modeling.

==> assets/case_study/arca_sequence.txt <==
<PROT>
GAVGRPRRSAPRRAGKNPREEILDASAELFTHQGFATTSTHQIADAVGIRQASLYYHFPSKTEIFLTLLK
STVEPSTVLAEDLSILDAGPEMRLWAIVASEVRLLLSTKWNVGRLYQLPIVGSEEFAEYHSQREALTNIF
RDLATEIVGDDPRAELPFHITMSVIEMRRNDGKIPSPLSADSLPETAIMLADASLAVLGASLPADRVEKT
LELIKQADAK
</PROT>


==> assets/case_study/failure_protein_sequence.txt <==
<PROT>
MERVLIVNADDFGLSKGQNYGIIEACRNGVVTSTTALVNGAAIDHAAQLGRSTPELAVGMHFVLTLGEPL
SAMPGLTRDGRLGKWIWQQAEEDSLPLEEIAHELACQYHRFVELFGHEPTHIDSHHHVHMFAQIYPIVAA
FAREKGIALRIDRQVAAQSGLDQQAARSSAGFSSEFYGEAVSEELFLQTLDASIARGERSLEVMCHPAYV
DRIIMGSAYCYPRLDELDVLTAASLKAAVADRGYRLGTYRDVLE
</PROT>


==> assets/case_study/gpr168_sequence.txt <==
<PROT>
MMENTGNISDLLYALSNPMVSNSSIFCRNFSNSSGLVNMNSSVCDRTPELDKSSTPVIVAIIITALYSIV
CVMGLVGNVLVMYVIIRYTKMKTATNIYIFNLALADSLATSTLPFQSVNYLMGTWPFGDELCKIVMSIDY
YNMFTSIFTLTTMSVDRYIAVCHPVKALDFRTPRNAKIVNVCNWILSSAIGLPVMVMASTTSDLHSNGII
DCTLLFPHPSWYWENLLKICVFIFAFIMPVLIITVCYGLMILRLKSVRMLSGSKEKDRNLRRITRMVLVV
VAVFIVCWTPIHIFVIIKALVTIPNSLLQTITWHFCIALGYTNSCLNPVLYAFLDENFKRCFREFCVPSP
SVLDLQNSTRSRNPQRDGQSSGHTVDRTNQQV
</PROT>


==> assets/case_study/multiturn_ppi_sequence.txt <==
<PROT>
KETAAAKFERQHMDSSTSAASSSNYCNQMMKSRNLTKDRCKPVNTFVHESLADVQAVCSQKNVACKNGQT
NCYQSYSTMSITDCRETGSSKYPNCAYKTTQANKHIIVACEGNPYVPVHFDASV
</PROT>

